Post-common-envelope binary stars, radiative levitation, and blue large-amplitude pulsators

Following the discovery of blue large-amplitude pulsators (BLAPs), single star evolu- tion models of post red giant branch stars that have undergone a common envelope (CE) ejection in the form of a high mass loss rate have been constructed and analysed for pulsation stability. The effects of atomic diffusion, particularly radiative levitation, have been examined. Two principal models were considered, being post-CE stars of 0.31 and 0.46 M$_{\odot}$. Such stars are likely, in turn, to become either low-mass helium white dwarfs or core helium-burning extreme horizontal-branch stars. The inclusion of radiative levitation leads to opacity driven pulsations in both types of post-CE object when their effective temperatures are comparable to those of BLAPs, with similar periods. The extent of the instability region for models in these simulations, which are not in thermal balance, is larger than that found for static models, in agreement with previous theory. By comparing to observations, and making some simple evolutionary assumptions, we conclude the 0.31 M$_{\odot}$ star is the more likely candidate for BLAPs. The rate of period change is negative for both cases, so the origin of BLAPs with positive rates of period change remain uncertain.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
